Estimating Meetings' Air Flight $CO_2$ Equivalent Emissions An Illustrative Example with IETF meetings

These notes describe CO2eq a tool that estimates $CO_2$ equivalent emissions associated with air traffic and applies it to the Internet Engineering Task Force (IETF), an international standard developing organization that meets 3 times a year. CO2eq estimates that the participation to IETF meetings (by a single participant) generates as much $CO_2$ equivalent as the $CO_2$ emissions per capita of European countries generating their energy using coal -- like Germany or Poland for example. This suggests some radical changes should be considered by the IETF. According to the conclusion of the $26^{th}$ Conference of the Parties (COP26) from the United Nations Secretary-General Ant\'onio Guterres; in 2021, the number of meetings should be limited to a maximum of one meeting per year. In addition, the incorporation of sustainability principles into the IETF's strategy, should include, for example, increasing the effort to enhance the experience of 'remote' participation as well as adhering to programs (such as for example the United Nations Global Compact and the caring for climate initiative) to align its strategy and report progress toward sustainability.

==> fig/co-emissions-per-capita.txt <==
Country Annual CO₂ emissions (per capita) tonnes per capita
Afghanistan	0.31 t
Africa	0.99 t
Albania	1.58 t
Algeria	3.53 t
Andorra	6.04 t
Angola	0.68 t
Anguilla	8.23 t
Antigua and Barbuda	4.40 t
Argentina	3.47 t
Armenia	1.99 t
Aruba	7.05 t
Asia	4.38 t
Asia (excl. China & India)	3.96 t
Australia	15.37 t
Austria	6.73 t
Azerbaijan	3.72 t
Bahamas	5.94 t
Bahrain	20.55 t
Bangladesh	0.56 t
Barbados	3.78 t
Belarus	6.08 t
Belgium	7.23 t
Belize	1.47 t
Benin	0.55 t
Bermuda	10.03 t
Bhutan	2.50 t
Bolivia	1.77 t
Bonaire Sint Eustatius and Saba	11.47 t
Bosnia and Herzegovina	6.53 t
Botswana	2.77 t
Brazil	2.20 t
British Virgin Islands	4.61 t
Brunei	23.22 t
Bulgaria	5.39 t
Burkina Faso	0.19 t
Burundi	0.05 t
Cambodia	0.92 t
Cameroon	0.26 t
Canada	14.20 t
Cape Verde	0.99 t
Central African Republic	0.04 t
Chad	0.06 t
Chile	4.25 t
China	7.41 t
Colombia	1.75 t
Comoros	0.30 t
Congo	0.56 t
Cook Islands	4.52 t
Costa Rica	1.55 t
Cote d'Ivoire	0.38 t
Croatia	4.14 t
Cuba	1.78 t
Curacao	20.32 t
Cyprus	5.38 t
Czechia	8.21 t
Democratic Republic of Congo	0.03 t
Denmark	4.52 t
Djibouti	0.36 t
Dominica	1.93 t
Dominican Republic	2.56 t
EU-27	5.84 t
EU-28	5.71 t
Ecuador	1.75 t
Egypt	2.09 t
El Salvador	0.94 t
Equatorial Guinea	7.32 t
Eritrea	0.20 t
Estonia	7.88 t
Eswatini	0.82 t
Ethiopia	0.13 t
Europe	6.61 t
Europe (excl. EU-27)	7.72 t
Europe (excl. EU-28)	8.53 t
Faeroe Islands	14.00 t
Fiji	1.55 t
Finland	7.09 t
France	4.24 t
French Guiana	2.44 t
French Polynesia	2.95 t
Gabon	1.93 t
Gambia	0.21 t
Georgia	2.50 t
Germany	7.69 t
Ghana	0.52 t
Greece	5.01 t
Greenland	9.06 t
Grenada	2.62 t
Guadeloupe	6.40 t
Guatemala	1.06 t
Guinea	0.26 t
Guinea-Bissau	0.15 t
Guyana	2.81 t
Haiti	0.26 t
Honduras	0.98 t
Hong Kong	4.17 t
Hungary	5.00 t
Iceland	8.60 t
India	1.77 t
Indonesia	2.16 t
Iran	8.87 t
Iraq	5.24 t
Ireland	6.75 t
Israel	6.51 t
Italy	5.02 t
Jamaica	2.51 t
Japan	8.15 t
Jordan	2.50 t
Kazakhstan	15.52 t
Kenya	0.30 t
Kiribati	0.57 t
Kuwait	20.83 t
Kyrgyzstan	1.76 t
Laos	4.65 t
Latvia	3.59 t
Lebanon	3.80 t
Lesotho	1.02 t
Liberia	0.20 t
Libya	7.38 t
Liechtenstein	3.70 t
Lithuania	5.07 t
Luxembourg	13.06 t
Macao	1.94 t
Madagascar	0.13 t
Malawi	0.07 t
Malaysia	8.42 t
Maldives	3.32 t
Mali	0.17 t
Malta	3.61 t
Marshall Islands	2.56 t
Martinique	6.26 t
Mauritania	0.73 t
Mauritius	3.13 t
Mayotte	1.12 t
Mexico	2.77 t
Moldova	1.28 t
Mongolia	26.98 t
Montenegro	3.68 t
Montserrat	5.06 t
Morocco	1.75 t
Mozambique	0.21 t
Myanmar	0.67 t
Namibia	1.53 t
Nauru	5.24 t
Nepal	0.58 t
Netherlands	8.06 t
New Caledonia	30.45 t
New Zealand	6.94 t
Nicaragua	0.77 t
Niger	0.07 t
Nigeria	0.61 t
Niue	7.01 t
North America	9.81 t
North America (excl. USA)	4.12 t
North Korea	1.14 t
North Macedonia	3.43 t
Norway	7.62 t
Oceania	10.51 t
Oman	12.17 t
Pakistan	1.06 t
Palau	12.12 t
Palestine	0.57 t
Panama	2.50 t
Papua New Guinea	0.74 t
Paraguay	1.06 t
Peru	1.36 t
Philippines	1.24 t
Poland	7.92 t
Portugal	3.96 t
Puerto Rico	
Qatar	37.02 t
Reunion	5.12 t
Romania	3.72 t
Russia	10.81 t
Rwanda	0.08 t
Saint Helena	1.56 t
Saint Kitts and Nevis	3.99 t
Saint Lucia	2.40 t
Saint Pierre and Miquelon	8.74 t
Saint Vincent and the Grenadines	1.88 t
Samoa	1.24 t
Sao Tome and Principe	0.51 t
Saudi Arabia	17.97 t
Senegal	0.62 t
Serbia	4.94 t
Seychelles	4.99 t
Sierra Leone	0.11 t
Singapore	7.78 t
Sint Maarten (Dutch part)	14.54 t
Slovakia	5.63 t
Slovenia	6.04 t
Solomon Islands	0.43 t
Somalia	0.04 t
South Africa	7.62 t
South America	2.31 t
South Korea	11.66 t
South Sudan	0.11 t
Spain	4.47 t
Sri Lanka	0.99 t
Sudan	0.43 t
Suriname	3.79 t
Sweden	3.83 t
Switzerland	3.73 t
Syria	1.74 t
Taiwan	11.47 t
Tajikistan	0.99 t
Tanzania	0.18 t
Thailand	3.69 t
Timor	0.40 t
Togo	0.26 t
Tonga	1.36 t
Trinidad and Tobago	25.37 t
Tunisia	2.38 t
Turkey	4.66 t
Turkmenistan	12.49 t
Turks and Caicos Islands	5.23 t
Tuvalu	0.64 t
Uganda	0.11 t
Ukraine	4.89 t
United Arab Emirates	15.19 t
United Kingdom	4.85 t
United States	14.24 t
Uruguay	1.68 t
Uzbekistan	3.37 t
Vanuatu	0.59 t
Venezuela	2.98 t
Vietnam	2.61 t
World	4.47 t
Yemen	0.33 t
Zambia	0.36 t
Zimbabwe	0.71 t



==> fig/profile.txt <==
Sun Oct 17 21:25:00 2021    ietf100.profile

         120141538 function calls (119568502 primitive calls) in 523.941 seconds

   Ordered by: internal time

   ncalls  tottime  percall filename:lineno(function)
   126368  464.239    0.004 [...]/ourairports/ourairports.py:95(<listcomp>)
    16509   29.289    0.002 [...]/co2eq/jcache.py:132(cache_read_all)
105542979    6.547    0.000 {method 'items' of 'dict' objects}
    43696    4.361    0.000 /usr/lib/python3.8/json/decoder.py:343(raw_decode)
        1    1.000    1.000 [...]/pandas/io/html.py:663(_parse_tables)
    31592    0.965    0.000 [...]/co2eq/flight_utils.py:1121(dist)
   277734    0.829    0.000 /usr/lib/python3.8/csv.py:107(__next__)
      173    0.706    0.004 [...]/countryinfo/countryinfo.py:16(__init__)
    15683    0.666    0.000 [...]/co2eq/flight_utils.py:1207(compute_co2eq)
   286870    0.665    0.000 {built-in method builtins.next}

